Revisiting Friedmann-like cosmology with torsion: newest constraints from high-redshift observations

As one of the possible extensions of Einstein's General Theory of Relativity, it has been recently suggested that the presence of spacetime torsion could solve problems of the very early and the late-time universe undergoing accelerating phases. In this paper, we use the latest observations of high-redshift data, coming from multiple measurements of quasars and baryon acoustic oscillations, to phenomenologically constrain such cosmological model in the framework of Einstein-Cartan (EC) endowed with spacetime torsion. Such newly compiled quasar datasets in the cosmological analysis is crucial to this aim, since it will extend the Hubble diagram to high-redshift range in which predictions from different cosmologies can be distinguished. Our results show that out of all the candidate models, the torsion plus cosmological constant model is strongly favoured by the current high-redshift data, where torsion itself would be expected to yield the current cosmic acceleration. Specially, in the framework of Friedmann-like cosmology with torsion, the determined Hubble constant is in very good agreement with that derived from the Planck 2018 CMB results. On the other hand, our results are compatible with zero spatial curvature and there is no significant deviation from flat spatial hypersurfaces. Finally, we check the robustness of high-redshift observations by placing constraints on the torsion parameter $\alpha$, which is strongly consistent with other recent works focusing on torsion effect on the primordial helium-4 abundance.

==> ref.txt <==

\begin{thebibliography}{99}
\bibitem[Alam et al.(2017)]{Alam17}U.  Alam,  S. Bag, \&  V. Sahn, \prd, 95, 023524 (2017). 

\bibitem[Riess et al.(2007)]{2007ApJ...659...98R} A.~G. Riess,   L.-G. Strolger,  S. Casertano, et al. \apj, 659, 98 (2007).
\bibitem[Planck Collaboration et al.(2016)]{2016A&A...594A..13P} P.~A.~R.  Ade,  N. Aghanim, et al. \aap, 594, A13 (2016)
\bibitem[Cao et al.(2012a)]{cao2012SL} Cao, S., Pan, Y., Biesiada, M., et al.\ 2012a, \jcap, 2012a, 016. doi:10.1088/1475-7516/2012/03/016
\bibitem[Cao \& Zhu(2014)]{cao2014cosmic} Cao, S. \& Zhu, Z.-H.\ 2014, \prd, 90, 083006. doi:10.1103/PhysRevD.90.083006
\bibitem[Cao et al.(2015)]{Cao:2015qja} Cao, S., Biesiada, M., Gavazzi, R., et al.\ 2015, \apj, 806, 185. doi:10.1088/0004-637X/806/2/185
\bibitem[Liao et al.(2022)]{2022ChPhL..39k9801L} Liao, K., Biesiada, M., \& Zhu, Z.-H.\ 2022, Chinese Physics Letters, 39, 119801. doi:10.1088/0256-307X/39/11/119801

\bibitem[Weinberg(1989)]{1989RvMP...61....1W} Weinberg, S.\ 1989, Reviews of Modern Physics, 61, 1. doi:10.1103/RevModPhys.61.1
\bibitem[Weinberg(2000)]{2000astro.ph..5265W} Weinberg, S.\ 2000, astro-ph/0005265
\bibitem[Dalal et al.(2001)]{2001PhRvL..87n1302D} Dalal, N., Abazajian, K., Jenkins, E., et al.\ 2001, \prl, 87, 141302. doi:10.1103/PhysRevLett.87.141302
\bibitem[Chen et al.(2010)]{2010ApJ...711..439C} Chen, Y., Zhu, Z.-H., Alcaniz, J.~S., et al.\ 2010, \apj, 711, 439. doi:10.1088/0004-637X/711/1/439
\bibitem[Cao, Liang \& Zhu(2011)]{2011MNRAS.416.1099C} Cao, S., Liang, N., \& Zhu, Z.-H.\ 2011, \mnras, 416, 1099. doi:10.1111/j.1365-2966.2011.19105.x
\bibitem[Qi et al.(2018)]{2018RAA....18...66Q} Qi, J.-Z., Cao, S., Biesiada, M., et al.\ 2018, Research in Astronomy and Astrophysics, 18, 066. doi:10.1088/1674-4527/18/6/66
\bibitem[Freedman(2017)]{2017NatAs...1E.169F} Freedman, W.~L.\ 2017, Nature Astronomy, 1, 0169. doi:10.1038/s41550-017-0169
\bibitem[Di Valentino et al.(2021)]{2021APh...13102605D} Di Valentino, E., Anchordoqui, L.~A., Akarsu, {\"O}., et al.\ 2021, Astroparticle Physics, 131, 102605. doi:10.1016/j.astropartphys.2021.102605
\bibitem[Di Valentino et al.(2020)]{2020NatAs...4..196D} Di Valentino, E., Melchiorri, A., \& Silk, J.\ 2020, Nature Astronomy, 4, 196. doi:10.1038/s41550-019-0906-9

\bibitem[Planck Collaboration et al.(2020)]{2020A&A...641A...6P} Planck Collaboration, Aghanim, N., Akrami, Y., et al.\ 2020, \aap, 641, A6. doi:10.1051/0004-6361/201833910
\bibitem[Riess et al.(2019)]{2019ApJ...876...85R} Riess, A.~G., Casertano, S., Yuan, W., et al.\ 2019, \apj, 876, 85. doi:10.3847/1538-4357/ab1422
\bibitem[Handley(2021)]{2021PhRvD.103d1301H} Handley, W.\ 2021, \prd, 103, L041301. doi:10.1103/PhysRevD.103.L041301

\bibitem[Perivolaropoulos \& Skara(2022)]{2022NewAR..9501659P} Perivolaropoulos, L. \& Skara, F.\ 2022, \nar, 95, 101659. doi:10.1016/j.newar.2022.101659

\bibitem[Di Valentino et al.(2018)]{DiValentino:2018zjj} Di Valentino, E., Melchiorri, A., Fantaye, Y., et al.\ 2018, \prd, 98, 063508. doi:10.1103/PhysRevD.98.063508

\bibitem[Follin \& Knox(2018)]{Follin:2017ljs} Follin, B. \& Knox, L.\ 2018, \mnras, 477, 4534. doi:10.1093/mnras/sty720
\bibitem[Karwal \& Kamionkowski(2016)]{Tanvi} Karwal, T. \& Kamionkowski, M.\ 2016, \prd, 94, 103523. doi:10.1103/PhysRevD.94.103523

\bibitem[V{\"a}liviita et al.(2010)]{Valiviita} V{\"a}liviita, J., Maartens, R., \& Majerotto, E.\ 2010, \mnras, 402, 2355. doi:10.1111/j.1365-2966.2009.16115.x
\bibitem[Li et al.(2017)]{Li17} Li, X., Cao, S., Zheng, X., et al.\ 2017, \epjc, 10, 677.
\bibitem[Zheng et al.(2017)]{ZXG} Zheng, X., Biesiada, M., Cao, S., et al.\ 2017, \jcap, 2017, 030. doi:10.1088/1475-7516/2017/10/030
\bibitem[Yang et al.(2019)]{Yang} Yang, W., Pan, S., Vagnozzi, S., et al.\ 2019, \jcap, 2019, 044. doi:10.1088/1475-7516/2019/11/044
\bibitem[Li \& Shafieloo(2019)]{Liam19} Li, X. \& Shafieloo, A.\ 2019, \apjl, 883, L3. doi:10.3847/2041-8213/ab3e09

\bibitem[Hashim et al.(2021a)]{Hashim1} Hashim, M., El Hanafy, W., Golovnev, A., et al.\ 2021a, \jcap, 2021, 052. doi:10.1088/1475-7516/2021/07/052
\bibitem[Hashim et al.(2021b)]{Hashim2} Hashim, M., El-Zant, A.~A., El Hanafy, W., et al.\ 2021b, \jcap, 2021, 053. doi:10.1088/1475-7516/2021/07/053
\bibitem[Briffa et al.(2020)]{Briffa} Briffa, R., Capozziello, S., Said, J.~L., et al.\ 2020, Classical and Quantum Gravity, 38, 055007. doi:10.1088/1361-6382/abd4f5
\bibitem[Ren et al.(2021)]{Ren} Ren, X., Wong, T.~H.~T., Cai, Y.-F., et al.\ 2021, Physics of the Dark Universe, 32, 100812. doi:10.1016/j.dark.2021.100812
\bibitem[Xu(2014)]{Xu14} Xu, L.\ 2014, \jcap, 2014, 048. doi:10.1088/1475-7516/2014/02/048
\bibitem[Xu \& Wang(2010)]{Xu10} Xu, L. \& Wang, Y.\ 2010, \prd, 82, 043503. doi:10.1103/PhysRevD.82.043503
\bibitem[Cao et al.(2017)]{Cao:2017ivt} Cao, S., Zheng, X., Biesiada, M., et al.\ 2017, \aap, 606, A15. doi:10.1051/0004-6361/201730551
\bibitem[Giannantonio et al.(2008)]{Giannantonio08} Giannantonio, T., Song, Y.-S., \& Koyama, K.\ 2008, \prd, 78, 044017. doi:10.1103/PhysRevD.78.044017
\bibitem[Koyama(2016)]{Koyama16} Koyama, K.\ 2016, Reports on Progress in Physics, 79, 046902. doi:10.1088/0034-4885/79/4/046902
\bibitem{BH} M. Blagojevic and F.W. Hehl, \textit{Gauge Theories and Gravitation} (Imperial College Press, London, 2013).
\bibitem{ECcs}S. B. Medina, M. Nowakowski, D. Batic, Ann. Phys. 400 64, (2019), [arXiv:1812.04589].
\bibitem{1}R.T. Hammond, Rept. Prog. Phys. 65, 599 (2002)
\bibitem{2}Y. Mao, M. Tegmark, A.H. Guth and Cabi S., Phys. Rev. D 76, 104029 (2007)
\bibitem{3}V.A. Kostelecky, Russell N. and Tasson J., Phys. Rev. Lett. 100, 111102 (2008)
\bibitem{4}R. March, G. Bellettini, R. Tauraso and S. Dell'Angello, Phys. Rev. D 83, 104008 (2011)
\bibitem{5}F.W. Hehl, Y.N. Obukhov and D. Puetzfeld, Phys. Lett. A 377, 1775 (2013)
\bibitem{6}R.-H. Lin, X.H. Zhai and X.Z. Li, Eur. Phys. J. C 77, 504 (2017).
\bibitem{7}M. Cruz, F. Izaurieta, S. Lepe Eur. Phys. J. C 80, 559 (2020)
\bibitem{8}N. J. Poplawski, Phys. Lett. B 694, 181 (2010)
\bibitem{9}A.N. Ivanov, M. Wellenzohn, Astrophys. J. 829 1, 47 (2016)
\bibitem{10}J. D. Barrow, C. G. Tsagas, G. Fanaras, Eur. Phys. J. C 79, 764 (2019)
\bibitem{11} E. Cartan, C.R. Acad. Sci. (Paris) 174, 593 (1922); E. Cartan, Ann. Sci. Ec. Norm. Super.
40, 325 (1923); ibid, 41, 1 (1924); ibid, 42, 17 (1925).
\bibitem{12}T.W.B. Kibble, J. Math. Phys. 2, 12 (1961); D. Sciama, Rev. Mod. Phys. 36, 463 (1964).
\bibitem[Liu et al.(2020a)]{LiuT20a} Liu, T., Cao, S., Biesiada, M., et al.\ 2020a, \apj, 899, 71. doi:10.3847/1538-4357/aba0b6
\bibitem[Liu et al.(2020b)]{LiuT20b} Liu, T., Cao, S., Zhang, J., et al.\ 2020b, \mnras, 496, 708. doi:10.1093/mnras/staa1539
\bibitem[Risaliti \& Lusso(2015)]{Risaliti2015}Risaliti, G., and Lusso, E. 2015, ApJ, 815, 33
\bibitem[Risaliti \& Lusso(2017)]{Risaliti2017}Risaliti, G., and Lusso, E. 2017, AN, 338, 329
\bibitem[Baldwin(1977)]{Baldwin77} Baldwin, J. A. 1977, ApJ, 214, 679
\bibitem[Watson et al.(2011)]{Watson11} Watson, D., et al. 2011, ApJL, 740, L49
\bibitem[Risaliti \& Lusso(2019)]{Risaliti2018}Risaliti, G., \& Lusso, E. 2019, Nature Astronomy, 3, 272
\bibitem[Lusso et al.(2020)]{Lusso:2020pdb} Lusso, E., Risaliti, G., Nardini, E., et al.\ 2020, \aap, 642, A150. doi:10.1051/0004-6361/202038899
\bibitem[Li et al.(2021)]{2021MNRAS.507..919L} Li, X., Keeley, R.~E., Shafieloo, A., et al.\ 2021, \mnras, 507, 919. doi:10.1093/mnras/stab2154
\bibitem[Kellermann(1993)]{Kellermann93} Kellermann, K.~I.\ 1993, \nat, 361, 134. doi:10.1038/361134a0

\bibitem[Cao et al.(2018)]{Cao:2017abj} Cao, S., Biesiada, M., Qi, J., et al.\ 2018, European Physical Journal C, 78, 749. doi:10.1140/epjc/s10052-018-6197-y
\bibitem[Cao et al.(2019)]{Cao19} Cao, S., Qi, J., Biesiada, M., et al.\ 2019, Physics of the Dark Universe, 24, 100274. doi:10.1016/j.dark.2019.100274
\bibitem[Ma et al.(2017)]{Ma17} Ma, Y., Zhang, J., Cao, S., et al.\ 2017, European Physical Journal C, 77, 891. doi:10.1140/epjc/s10052-017-5461-x
\bibitem[Qi et al.(2017)]{Qi17} Qi, J.-Z., Cao, S., Biesiada, M., et al.\ 2017, European Physical Journal C, 77, 502. doi:10.1140/epjc/s10052-017-5069-1
\bibitem[Qi et al.(2019a)]{Qi:2018atg} Qi, J., Cao, S., Biesiada, M., et al.\ 2019a, \prd, 100, 023530. doi:10.1103/PhysRevD.100.023530
\bibitem[Lian et al.(2021)]{2021MNRAS.505.2111L} Lian, Y., Cao, S., Biesiada, M., et al.\ 2021, \mnras, 505, 2111. doi:10.1093/mnras/stab1373
\bibitem[Foreman-Mackey et al.(2013)]{Foreman_Mackey_2013} Foreman-Mackey, D., Hogg, D.~W., Lang, D., et al.\ 2013, \pasp, 125, 306. doi:10.1086/670067
\bibitem[Liu et al.(2020)]{2020ApJ...901..129L} Liu, Y., Cao, S., Liu, T., et al.\ 2020, \apj, 901, 129. doi:10.3847/1538-4357/abb0e4
\bibitem[Qi et al.(2021)]{2021MNRAS.503.2179Q} Qi, J.-Z., Zhao, J.-W., Cao, S., et al.\ 2021, \mnras, 503, 2179. doi:10.1093/mnras/stab638
\bibitem{Kranas2019}D. Kranas, C.G. Tsagas, J.D. Barrow, D. Iosifidis, Eur. Phys. J. C {\bf 79}, 341  (2019).
\bibitem[Pereira et al.(2019)]{torsion1} Pereira, S.~H., Lima, R. de C., Jesus, J.~F., et al.\ 2019, European Physical Journal C, 79, 950. doi:10.1140/epjc/s10052-019-7462-4
\bibitem[Pereira et al.(2022)]{torsion2} Pereira, S.~H., Vicente, A.~M., Jesus, J.~F., et al.\ 2022, European Physical Journal C, 82, 356. doi:10.1140/epjc/s10052-022-10317-w
\bibitem[Marques \& Martins(2020)]{torsion3} Marques, C.~M.~J. \& Martins, C.~J.~A.~P.\ 2020, Physics of the Dark Universe, 27, 100416. doi:10.1016/j.dark.2019.100416

\bibitem[Khadka(2020)]{Khadka}Khadka, N., Ratra, B. 2020, MNRAS, 497, 263

\bibitem{obs1}Lusso, E., Comastri, A., Vignali, C., et al. 2010, A\&A, 512, 34
\bibitem{obs2}Rosen, S. R., Webb, N. A., Watson, M. G., et al. 2016, A\&A, 590, 1
\bibitem{obs3}Young, M., Risaliti, G., \& Elvis, M. 2010, ApJ, 708, 1388



\bibitem{Pasmat2017}  K. Pasmatsiou, C. G. Tsagas, J. D. Barrow, Phys. Rev. D {\bf 95}, 104007 (2017).


\bibitem{G} G.D. Kerlick, Ann. Phys. \textbf{99}, 127 (1976); B. Kuchowicz, Gen. Rel. Grav. \textbf{9}, 511 (1978); M. Gasperini, Phys. Rev. Lett. \textbf{56}, 2873 (1986); S.D. Brechet, M.P. Hobson and A.N. Lasenby, Class. Quatum Grav. \textbf{25}, 245016 (2008); N.J. Poplawski, Phys. Lett. B \textbf{694}, 181 (2010).
\bibitem{P} A.J. Fennelly, J.P. Krisch, J.R. Ray and L.L. Smalley, J. Math. Phys. \textbf{32}, 485 (1991); D. Palle, Nuovo Cimento B \textbf{114}, 853 (1999); N.J. Poplawski, Astron. Rev. \textbf{8}, 108 (2013); K. Pasmatsiou, C.G. Tsagas and J.D. Barrow, Phys. Rev. D \textbf{95}, 104007 (2017); A.N. Ivanov and M. Wellenzohn, Astrophys. J. \textbf{829}, 47 (2016); S.H. Pereira, R.C. Lima, J.F. Jesus and R.F.I. Holanda [arXiv:1906.07624].
\bibitem{T} M. Tsamparlis, Phys. Rev. D \textbf{24}, 1451 (1981).
\bibitem{KTBI} D. Kranas, C.G. Tsagas, J.D. Barrow and D. Iosifidis, Eur. Phys. J. C \textbf{79}, 341 (2019).
\bibitem{CCSV} S. Capozzielo, R. Cianci, C. Stornaiolo, S. Vignolo, Phys. Scr. \textbf{78}, 065010 (2008); G.J. Olmo, Int.J. Mod. Phys. D \textbf{20}, 413 (2011); J. Beltran JImenez, T.S. Koivisto, Phys. Lett. B \textbf{756}, 400 (2016).
\bibitem{UL} J.-P. Uzan and R. Lehoucq, Eur. J. Phys. \textbf{22}, 371 (2001).
\bibitem{CKW} R.R. Caldwell, M. Kamionkowsky and N.N. Weinberg, Phys. Rev. Lett. \textbf{91}, 071301 (2003).
\bibitem{BS} J.D. Barrow and D.H. Sonoda, Gen. Rel. Grav. \textbf{17}, 409 (1885); J.D. Barrow and D.H. Sonoda, Phys. Rep. \textbf{139}, 1 (1986).
\bibitem{WE} J. Wainwright and G.F.R. Ellis, \textit{Dynamical Systems in Cosmology} (Cambridge University Press, Cambridge, 1997); A.A. Coley, \textit{Dynamical Systems in Cosmology} (Kluwer, Dordrecht, 2003).
\bibitem{BBCCFT} S. Bahamonde, C.G. Bohmer, S. Carloni, E.J. Copeland, W. Fang and N. Tamanini, Phys. Rep. \textbf{775}, 1 (2018).

\end{thebibliography}
